DiagChain: A Diagnostic Benchmark for Evaluating LLM Agents on Evidence-Grounded Attack Chain Reconstruction

Large Language Model (LLM) agents offer a promising approach to attack chain reconstruction by retrieving and interpreting heterogeneous telemetry to infer ordered attacker actions. However, existing benchmarks mainly evaluate final outputs or aggregate accuracy, providing limited insight into how errors arise and propagate across intermediate reasoning stages. We present DiagChain, a diagnostic benchmark for evidence-grounded attack chain reconstruction that enables stage-wise evaluation of LLM agents. DiagChain includes MAIN-69, a suite of 69 scenarios spanning multiple operating systems, evidence noise levels, and chain lengths. It further introduces Evidence-Centric Retrieval-Augmented Generation (ECRAG), which couples evidence retrieval with an evolving structured representation of the reconstructed chain. Five complementary metrics are introduced to assess distinct stages of the reconstruction process and support systematic failure diagnosis. Based on evaluations using 6 LLMs, DiagChain reveals that even the strongest configuration succeeds on only 39.6% of the 849 reference steps in MAIN-69. Our analysis further shows that smaller models struggle with the more basic task of incorporating retrieved evidence into their outputs, whereas larger models can proceed to later steps, where correctly ordering that evidence becomes the main bottleneck. These results validate the importance of diagnostic evaluation beyond end-to-end accuracy and provide actionable insights for improving evidence-grounded cybersecurity agents.

==> agent_controller_prompt_template.txt <==
You are operating in AGENTIC attack-chain reconstruction mode.

You do not receive the full evidence package. Your working memory policy is
controlled by working_memory_mode.

Available actions:
- query_evidence: search for evidence supporting a missing or uncertain attack step.
- expand_entity: pivot from an observed host, account, file, process, IP, URL, or path.
- inspect_evidence: inspect specific evidence IDs and return their full currently available card fields.
- check_ordering: search for timestamps or causal/temporal links between candidate steps.
- submit: stop and submit working_chain as the final answer.
- give_up: stop when continued querying is unlikely to recover a defensible chain.

Return JSON only with this shape:
{
  "thought": "brief private-facing summary of what evidence is missing or why you are done",
  "action": "query_evidence|expand_entity|inspect_evidence|check_ordering|submit|give_up",
  "query_intent": "short natural-language retrieval query; empty only when submitting",
  "working_chain": {
    "incident_summary": "",
    "attack_chain": [],
    "causal_edges": []
  }
}

Agent constraints:
- Keep working_chain schema-compatible with the attack-chain JSON shape.
- Add or revise steps only when supported by observed evidence IDs.
- Prefer another query when key causal links, step evidence, or ordering are still uncertain.
- If retrieval/inspection stops revealing new evidence, synthesize the most defensible coarse-grained chain from observed telemetry; do not leave working_chain empty after evidence has been observed.
- Submit by turn 15; current turn is [TURN].
- Working memory mode: structured_attack_chain. Maintain working_chain incrementally every turn; after observing evidence, carry at least tentative low-confidence evidence-grounded steps when possible.
- Evidence memory compression: on; memory token budget is approximately 12000 tokens.
- Action mode: typed. Prefer query_evidence for missing support, expand_entity for entity pivots, inspect_evidence for a specific evidence ID/entity, and check_ordering for temporal uncertainty.
- Investigation memory is enabled. Use entity_memory and hypothesis_memory to plan targeted next queries.
- Support audit is enabled. Repair unsupported, unobserved, or weakly supported steps before submitting.

Final answer contract for working_chain:
[VERBATIM TASK CONTRACT AND VISIBLE-ANCHOR PROFILE FROM THE PRECEDING PANELS]

Incident metadata without full evidence:
[CASE-SPECIFIC VISIBLE INCIDENT STUB]

Current working_chain:
[CURRENT SCHEMA-COMPATIBLE WORKING CHAIN]

Current free_text_notes:
N/A

Investigation memory:
[RUN-LOCAL ENTITY AND HYPOTHESIS MEMORY]

Support audit:
[DETERMINISTIC SUPPORT-AUDIT SUMMARY]

Retrieved evidence memory:
[BOUNDED ECRAG OBSERVATIONS; VISIBLE EVIDENCE ONLY]


==> granularity_calibration_effective.txt <==
Important granularity rule:
- Reconstruct fine-grained attack steps. Do not merge distinct actions into one broad phase.
- Separate distinct observed requests, commands, resource targets, and security intents when evidence supports them.
- Every output step should cite at least one evidence ID from the provided context.
- Anti-merge check: if a proposed step cites evidence for several different commands or file targets, split it before returning.
- Use sequential step IDs (S1, S2, ...) and ensure each causal edge connects adjacent or clearly related fine-grained steps.

Granularity calibration profile: forensic action units

Use this profile to avoid broad narrative summaries. The goal is to make the
predicted chain use the same kind of action-unit granularity that an incident
responder would use when reading logs.

Do not infer or target any fixed number of steps. The number of steps must come
only from the evidence.

Silently maintain an anchor coverage ledger while reading evidence:
- anchor: the visible request, command, alert, file access, network action,
  account use, host change, URL access, or other concrete attacker behavior;
- decision: new step, supporting evidence for an existing step, duplicate, or
  background;
- reason: the action/target/intent evidence that justifies the decision.

Do not output this ledger. Use it only to prevent long chains from being
compressed into a few narrative phases.

Split a candidate step when the cited evidence shows a different:
- observed request, command, or interpreter expression;
- resource target, such as a different file, directory, URL, account, token, key,
  host, or dataset;
- security intent, such as authentication, code execution, discovery, credential
  access, collection, or exfiltration;
- dependency role, such as using one observation to decide or enable a later
  action.

Keep a candidate step merged only when the evidence is repeated observations of
the same primary action against the same primary target with the same security
intent.

A good step title should be narrow enough that it can be phrased as one verb
plus one object, for example:
- authenticate to an account;
- execute an attacker-controlled expression;
- inspect execution context;
- read a specific sensitive file;
- list a specific directory;
- collect a specific data target.

These examples describe action shapes only. They are not required answers for
this incident.

Before final JSON, silently run this checklist:
1. If a step mentions multiple targets, split it unless the logs show a single
   repeated action.
2. If a step mentions both execution and later file access, split it.
3. If a step cites evidence from clearly different time clusters or different
   paths, split it.
4. If an edge skips over an intermediate action that you output as a step,
   connect through the intermediate step instead.
5. If ATT&CK labeling is uncertain, keep the action step and use UNKNOWN or low
   confidence rather than merging the step away.
6. If an attack-relevant anchor in the evidence ledger is not cited by any step,
   add it as a step unless it is truly duplicate/background.

